Differentiating and Integrating ZX Diagrams with Applications to Quantum Machine Learning

ZX-calculus has proved to be a useful tool for quantum technology with a wide range of successful applications. Most of these applications are of an algebraic nature. However, other tasks that involve differentiation and integration remain unreachable with current ZX techniques. Here we elevate ZX to an analytical perspective by realising differentiation and integration entirely within the framework of ZX-calculus. We explicitly illustrate the new analytic framework of ZX-calculus by applying it in context of quantum machine learning for the analysis of barren plateaus.

==> figures/bra0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, 0) {};
		\node [style=rn] (1) at (0.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bra1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0.25, 0) {$\pi$};
		\node [style=none] (1) at (-0.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/diff-example-1/d1.tikz <==
\begin{tikzpicture}[scale=0.75, baseline={([yshift=-.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1.5) {};
		\node [style=none] (1) at (0, 0) {};
		\node [style=none] (2) at (-0.75, 0.75) {};
		\node [style=none] (3) at (-1.75, 0.75) {};
		\node [style=none] (4) at (1, 0.75) {$=$};
		\node [style=none] (5) at (3.75, 1.5) {};
		\node [style=none] (6) at (3.75, 0) {};
		\node [style=none] (7) at (3, 0.75) {};
		\node [style=none] (8) at (2, 0.75) {};
		\node [style=none] (9) at (4.75, 1) {$\overset{\partial}{\mapsto}$};
		\node [style={gn_phase}] (10) at (-0.75, 0.75) {$2\theta$};
		\node [style={gn_phase}] (11) at (2.5, 1.5) {$2\theta$};
		\node [style=gn] (12) at (3, 0.75) {};
		\node [style=none] (13) at (7.75, 1.5) {};
		\node [style=none] (14) at (7.75, 0) {};
		\node [style=none] (15) at (7, 0.75) {};
		\node [style=none] (16) at (5.75, 0.75) {};
		\node [style=gn] (17) at (7, 0.75) {};
		\node [style=none] (18) at (8.75, 0.75) {$\overset{B3}{=}$};
		\node [style={rn_phase}] (19) at (6.5, 2) {$\pi$};
		\node [style=none] (20) at (13, 1.5) {};
		\node [style=none] (21) at (13, 0) {};
		\node [style=none] (22) at (9.75, 0.75) {};
		\node [style={rn_phase}] (23) at (12.25, 1.5) {$\pi$};
		\node [style={rn_phase}] (24) at (12.25, 0) {$\pi$};
		\node [style={rn_phase}] (25) at (10.5, 0.75) {$\pi$};
		\node [style=none] (26) at (2.5, 1.25) {};
		\node [style={gn_phase}] (27) at (6.5, 1.25) {$2\theta$};
		\node [style=none] (28) at (6.5, 1.25) {};
		\node [style=gbox] (29) at (6, 0) {$2i$};
		\node [style={rn_phase}] (30) at (6.75, 0) {$\pi$};
		\node [style=gbox] (31) at (10.5, 0) {$2i$};
		\node [style={rn_phase}] (32) at (11.25, 0) {$\pi$};
		\node [style={gn_phase}] (33) at (10.5, 1.5) {$2\theta$};
		\node [style={rn_phase}] (34) at (11.25, 1.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2.center);
		\draw [bend right=45] (2.center) to (1.center);
		\draw [bend left=45] (2.center) to (0.center);
		\draw (8.center) to (7.center);
		\draw [bend right=45] (7.center) to (6.center);
		\draw [bend left=45] (7.center) to (5.center);
		\draw (16.center) to (15.center);
		\draw [bend right=45] (15.center) to (14.center);
		\draw [bend left=45] (15.center) to (13.center);
		\draw (23) to (20.center);
		\draw (25) to (22.center);
		\draw (24) to (21.center);
		\draw (11) to (26.center);
		\draw (27) to (28.center);
		\draw [bend left=45, looseness=1.25] (15.center) to (28.center);
		\draw [bend left=45] (7.center) to (26.center);
		\draw (19) to (27);
		\draw (29) to (30);
		\draw (31) to (32);
		\draw (33) to (34);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/diff-example-1/d2.tikz <==
\begin{tikzpicture}[scale=0.85, baseline={([yshift=-.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1.5) {};
		\node [style=none] (1) at (0, 0) {};
		\node [style=none] (3) at (-1.5, 1.5) {};
		\node [style=none] (4) at (1, 0.75) {$\overset{\partial}{\mapsto}$};
		\node [style={gn_phase}] (10) at (-0.75, 1.5) {$\theta$};
		\node [style={gn_phase}] (38) at (-0.75, 0) {$-\theta$};
		\node [style=none] (39) at (-1.5, 0) {};
		\node [style=none] (40) at (3.5, 1.5) {};
		\node [style=none] (41) at (3.5, 0) {};
		\node [style=none] (42) at (2, 1.5) {};
		\node [style={gn_phase}] (43) at (2.75, 1.5) {$\theta$};
		\node [style={gn_phase}] (44) at (2.75, 0) {$-\theta$};
		\node [style=none] (45) at (2, 0) {};
		\node [style={rn_phase}] (46) at (2.75, 2.25) {$\pi$};
		\node [style=none] (48) at (4.5, 0.75) {$+$};
		\node [style=none] (49) at (7, 1.5) {};
		\node [style=none] (50) at (7, 0) {};
		\node [style=none] (51) at (5.5, 1.5) {};
		\node [style={gn_phase}] (52) at (6.25, 1.5) {$\theta$};
		\node [style={gn_phase}] (53) at (6.25, 0) {$-\theta$};
		\node [style=none] (54) at (5.5, 0) {};
		\node [style={rn_phase}] (55) at (6.25, 0.75) {$\pi$};
		\node [style=gbox] (56) at (2.375, 0.925) {$ i$};
		\node [style={rn_phase}] (57) at (3.125, 0.925) {$\pi$};
		\node [style=gbox] (58) at (5.875, -0.625) {$ -i$};
		\node [style={rn_phase}] (59) at (6.625, -0.625) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (39.center) to (1.center);
		\draw (40.center) to (42.center);
		\draw (45.center) to (41.center);
		\draw (46) to (43);
		\draw (49.center) to (51.center);
		\draw [in=180, out=0] (54.center) to (50.center);
		\draw (55) to (53);
		\draw (56) to (57);
		\draw (58) to (59);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/diff-example-1/d3.tikz <==
\begin{tikzpicture}[scale=0.85, baseline={([yshift=-.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (60) at (8, 1) {$=$};
		\node [style=none] (61) at (11.5, 1.5) {};
		\node [style=none] (62) at (11.5, 0.5) {};
		\node [style=none] (63) at (9, 1.5) {};
		\node [style={gn_phase}] (64) at (9.75, 1.5) {$\theta$};
		\node [style={gn_phase}] (65) at (10.75, 0.5) {$-\theta$};
		\node [style=none] (66) at (9, 0.5) {};
		\node [style={rn_phase}] (67) at (9.75, 2.25) {$\pi$};
		\node [style=none] (68) at (12.5, 1) {$+$};
		\node [style=gbox] (76) at (9.625, 2.825) {$ i$};
		\node [style={rn_phase}] (77) at (10.375, 2.825) {$\pi$};
		\node [style=gn] (80) at (10.25, 2.25) {};
		\node [style=none] (82) at (10.75, 1.5) {};
		\node [style=none] (83) at (16, 1.5) {};
		\node [style=none] (84) at (16, 0.5) {};
		\node [style=none] (85) at (13.5, 1.5) {};
		\node [style={gn_phase}] (86) at (14.25, 1.5) {$\theta$};
		\node [style={gn_phase}] (87) at (15.25, 0.5) {$-\theta$};
		\node [style=none] (88) at (13.5, 0.5) {};
		\node [style=gn] (89) at (14.25, 2.25) {};
		\node [style=gbox] (90) at (14.125, 2.825) {$ -i$};
		\node [style={rn_phase}] (91) at (14.875, 2.825) {$\pi$};
		\node [style={rn_phase}] (92) at (14.75, 2.25) {$\pi$};
		\node [style=none] (93) at (15.25, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (61.center) to (63.center);
		\draw (66.center) to (62.center);
		\draw [bend right=90, looseness=1.75] (67) to (64);
		\draw (76) to (77);
		\draw (65) to (82.center);
		\draw [in=360, out=90, looseness=1.25] (82.center) to (80);
		\draw (83.center) to (85.center);
		\draw (88.center) to (84.center);
		\draw [bend right=90, looseness=1.75] (89) to (86);
		\draw (90) to (91);
		\draw (87) to (93.center);
		\draw [in=360, out=90, looseness=1.25] (93.center) to (92);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/diffthm1/dgn3.tikz <==
\begin{tikzpicture}[scale=0.75, baseline={([yshift=-.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 1) {$\pi$};
		\node [style=none] (1) at (0, -1) {};
		\node [style=gn] (5) at (0, 0) {$\scriptstyle \theta+\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/diffthm1/gn.tikz <==
\begin{tikzpicture}[scale=0.75, baseline={([yshift=-.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, 0) {$\theta$};
		\node [style=none] (1) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/diffthm1/i.tikz <==
\begin{tikzpicture}[scale=0.75, baseline={([yshift=-.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=gbox] (3) at (-1, 1) {$i$};
		\node [style={rn_phase}] (4) at (-1, 0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/functiongboxsingled0v2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={rn_phase}] (0) at (0, 0.5) {$\pi$};
		\node [style={rn_phase}] (1) at (-0.5, 0) {$\pi$};
		\node [style=none] (2) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/functiongboxsinglet0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={rn_phase}] (0) at (0, 0.5) {$\pi$};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=gbox] (2) at (0, 0) {$f^{\prime}(\theta_0)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/horizontaltrianle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=vtriang] (0) at (0, 0) {};
		\node [style=none] (1) at (0.5, 0) {};
		\node [style=none] (2) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/integrate/hamming/1-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.125, 0) {$W_1$};
		\node [style=none] (1) at (-0.275, -0.5) {};
		\node [style=none] (2) at (-0.275, 0.5) {};
		\node [style=none] (4) at (-0.5, 0) {};
		\node [style=none] (6) at (-0.275, 0) {};
		\node [style=none] (8) at (0.5, -0.275) {};
		\node [style=none] (9) at (0.5, 0.275) {};
		\node [style=none] (12) at (0.5, 0) {};
		\node [style=none] (14) at (0.725, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
		\draw (6.center) to (4.center);
		\draw (9.center) to (8.center);
		\draw (8.center) to (1.center);
		\draw (2.center) to (9.center);
		\draw (14.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/integrate/hamming/1-right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (0, 0) {};
		\node [style=none] (14) at (0.725, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/integrate/hamming/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.125, 0) {$W_1$};
		\node [style=none] (1) at (-0.275, -0.5) {};
		\node [style=none] (2) at (-0.275, 0.5) {};
		\node [style=none] (4) at (-0.5, 0) {};
		\node [style=none] (6) at (-0.275, 0) {};
		\node [style=none] (8) at (0.5, -0.275) {};
		\node [style=none] (9) at (0.5, 0.275) {};
		\node [style=none] (12) at (0.5, 0) {};
		\node [style=none] (14) at (0.725, 0) {};
		\node [style=none] (15) at (1.125, 0) {$=$};
		\node [style=none] (16) at (1.5, 0) {};
		\node [style=none] (17) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
		\draw (6.center) to (4.center);
		\draw (9.center) to (8.center);
		\draw (8.center) to (1.center);
		\draw (2.center) to (9.center);
		\draw (14.center) to (12.center);
		\draw (17.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/integrate/hamming/2-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.125, 0) {$W_2$};
		\node [style=none] (1) at (-0.275, -0.625) {};
		\node [style=none] (2) at (-0.275, 0.625) {};
		\node [style=none] (4) at (-0.5, -0.25) {};
		\node [style=none] (6) at (-0.275, -0.25) {};
		\node [style=none] (8) at (0.5, -0.4) {};
		\node [style=none] (9) at (0.5, 0.4) {};
		\node [style=none] (12) at (0.5, 0.25) {};
		\node [style=none] (14) at (0.725, 0.25) {};
		\node [style=none] (15) at (-0.5, 0.25) {};
		\node [style=none] (16) at (-0.275, 0.25) {};
		\node [style=none] (17) at (0.5, -0.25) {};
		\node [style=none] (18) at (0.725, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
		\draw (6.center) to (4.center);
		\draw (9.center) to (8.center);
		\draw (8.center) to (1.center);
		\draw (2.center) to (9.center);
		\draw (14.center) to (12.center);
		\draw (16.center) to (15.center);
		\draw (18.center) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/integrate/hamming/2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.125, 0) {$W_2$};
		\node [style=none] (1) at (-0.275, -0.625) {};
		\node [style=none] (2) at (-0.275, 0.625) {};
		\node [style=none] (4) at (-0.5, -0.375) {};
		\node [style=none] (6) at (-0.275, -0.375) {};
		\node [style=none] (8) at (0.5, -0.4) {};
		\node [style=none] (9) at (0.5, 0.4) {};
		\node [style=none] (12) at (0.5, 0.25) {};
		\node [style=none] (14) at (0.725, 0.25) {};
		\node [style=none] (15) at (-0.5, 0.375) {};
		\node [style=none] (16) at (-0.275, 0.375) {};
		\node [style=none] (17) at (0.5, -0.25) {};
		\node [style=none] (18) at (0.725, -0.25) {};
		\node [style=none] (19) at (1.125, 0) {$=$};
		\node [style=none] (20) at (1.5, 0.375) {};
		\node [style=none] (21) at (1.5, -0.375) {};
		\node [style=gn] (22) at (1.875, 0.375) {};
		\node [style=gn] (23) at (1.875, -0.375) {};
		\node [style=zhbx] (24) at (2.75, -0.375) {$\land$};
		\node [style=rn] (25) at (2.75, 0.375) {};
		\node [style=none] (26) at (3.125, -0.375) {};
		\node [style=none] (27) at (3.125, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
		\draw (6.center) to (4.center);
		\draw (9.center) to (8.center);
		\draw (8.center) to (1.center);
		\draw (2.center) to (9.center);
		\draw (14.center) to (12.center);
		\draw (16.center) to (15.center);
		\draw (18.center) to (17.center);
		\draw (23) to (21.center);
		\draw (20.center) to (22);
		\draw (22) to (25);
		\draw (23) to (24);
		\draw (23) to (25);
		\draw (22) to (24);
		\draw (26.center) to (24);
		\draw (25) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/integrate/hamming/3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.125, 0) {$W_3$};
		\node [style=none] (1) at (0.725, -0.625) {};
		\node [style=none] (2) at (0.725, 0.625) {};
		\node [style=none] (3) at (0.5, -0.45) {};
		\node [style=none] (4) at (0.725, -0.45) {};
		\node [style=none] (5) at (1.5, -0.4) {};
		\node [style=none] (6) at (1.5, 0.4) {};
		\node [style=none] (7) at (1.5, 0.25) {};
		\node [style=none] (8) at (1.725, 0.25) {};
		\node [style=none] (9) at (0.5, 0.45) {};
		\node [style=none] (10) at (0.725, 0.45) {};
		\node [style=none] (11) at (1.5, -0.25) {};
		\node [style=none] (12) at (1.725, -0.25) {};
		\node [style=none] (13) at (2.125, 0) {$=$};
		\node [style=none] (14) at (2.5, 0.5) {};
		\node [style=none] (15) at (2.5, 0) {};
		\node [style=rn] (16) at (2.875, 0.5) {};
		\node [style=rn] (17) at (2.875, 0) {};
		\node [style=bspider, rotate=90] (18) at (3.5, 0.5) {};
		\node [style=gn] (19) at (4.125, -0.5) {};
		\node [style=none] (20) at (4.5, 0.5) {};
		\node [style=none] (21) at (4.5, -0.5) {};
		\node [style=none] (22) at (0.725, 0) {};
		\node [style=none] (23) at (0.5, 0) {};
		\node [style=none] (24) at (2.5, -0.5) {};
		\node [style=rn] (25) at (2.875, -0.5) {};
		\node [style=rn] (26) at (4.125, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
		\draw (4.center) to (3.center);
		\draw (6.center) to (5.center);
		\draw (5.center) to (1.center);
		\draw (2.center) to (6.center);
		\draw (8.center) to (7.center);
		\draw (10.center) to (9.center);
		\draw (12.center) to (11.center);
		\draw (17) to (15.center);
		\draw (14.center) to (16);
		\draw (16) to (19);
		\draw (17) to (18);
		\draw (17) to (19);
		\draw (16) to (18);
		\draw (23.center) to (22.center);
		\draw (25) to (24.center);
		\draw (25) to (18);
		\draw (25) to (19);
		\draw (26) to (19);
		\draw (18) to (26);
		\draw (26) to (20.center);
		\draw (19) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/integrate/projector.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={rn_phase}, scale=1] (1) at (0.5, 0.375) {$y_1\pi$};
		\node [style={rn_phase}, scale=1] (2) at (-0.5, 0.375) {$x_1\pi$};
		\node [style={rn_phase}, scale=1] (5) at (0.5, -0.375) {$y_n\pi$};
		\node [style={rn_phase}, scale=1] (6) at (-0.5, -0.375) {$x_n\pi$};
		\node [style=none] (8) at (-0.95, 0.125) {$\vdots$};
		\node [style=none] (9) at (0.925, 0.125) {$\vdots$};
		\node [style=none] (10) at (-1.175, 0.375) {};
		\node [style=none] (11) at (-1.175, -0.375) {};
		\node [style=none] (12) at (1.175, 0.375) {};
		\node [style=none] (13) at (1.175, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11.center) to (6);
		\draw (10.center) to (2);
		\draw (13.center) to (5);
		\draw (1) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ket0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.25, 0) {};
		\node [style=rn] (1) at (-0.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.25, 0) {};
		\node [style=rn] (1) at (-0.25, 0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sim9/lineprf1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z phase dot] (0) at (0, 0.25) {$x_1\pi$};
		\node [style=Z phase dot] (1) at (0, -0.25) {$x_1\pi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/singleredpinormal.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.5) {};
		\node [style={rn_phase}, fill=red, text=white] (1) at (0, 0) {$\pi$};
		\node [style=none] (2) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (1);
		\draw [style=none] (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zrotate.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={gn_phase}, scale=1] (0) at (0, 0) {$\theta$};
		\node [style=none] (1) at (-0.5, 0) {};
		\node [style=none] (2) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

